Fast and Accurate CP-HIFI Tensor Decompositions: Exploiting Kronecker Structure

Tensor decompositions are a fundamental tool in scientific computing and data analysis. In many applications -- such as simulation data on irregular grids, surrogate modeling for parameterized PDEs, or spectroscopic measurements -- the data has both discrete and continuous structure, and may only be observed at scattered sample points. The CP-HIFI (hybrid infinite-finite) decomposition generalizes the Canonical Polyadic (CP) tensor decomposition to settings where some factors are finite-dimensional vectors and others are functions drawn from infinite-dimensional spaces. The decomposition can be applied to a fully observed tensor (aligned) or, when only scattered observations are available, to a sparsely sampled tensor (unaligned). Current methods compute CP-HIFI factors by solving a sequence of dense linear systems arising from regularized least-squares problems to fit reproducing Kernel Hilbert space (RKHS) representations to the data, but these direct solves become computationally prohibitive as problem size grows. We propose new algorithms that achieve the same accuracy while being orders of magnitude faster. For aligned tensors, we exploit the Kronecker structure of the system to efficiently compute its eigendecomposition without ever forming the full system, reducing the solve to independent scalar equations. For unaligned tensors, we introduce a preconditioned conjugate gradient method, exploiting the problem's structure for fast matrix-vector products and efficient preconditioning. In our experiments, the proposed methods speed up the solution up to 500x compared to the prior naive direct methods, in line with the reduction in the theoretical computational complexity.

==> vortex_errs_aligned.txt <==
% file: gentab 
% date: 23-Mar-2026 14:05:40 
rank,pcg,direct_decoupled,direct
5,0.125703435502089,0.125703281066489,0.125703281066511
10,0.0473017369494077,0.0471888936337999,0.0471888936233633
15,0.0291377025660256,0.0291252950666524,0.0291252950223675
20,0.0219821977369315,0.021622349001611,0.0216223489777472
25,0.0189138985799153,0.0190075854413635,0.0190075853778609
30,0.0146464042462962,0.0144983518006046,0.0144983518535411
35,0.0118128595585245,0.0112506927306885,0.0112506926139324
40,0.0096928611453462,0.00950192071550785,0.0095019208144462
45,0.00856098556246326,0.00764694038715577,0.00764694045085139
50,0.0071565614255785,0.00651681494389399,0.00651681444275369


==> vortex_errs_unaligned.txt <==
% file: gentab 
% date: 16-Jul-2026 15:47:13 
rank,pcg,direct_nonsym,cg,pcg_v1,pcg_v2
5,0.118141690364204,0.116912451806052,0.119073165527088,0.118157035383606,0.115154726563391
10,0.0476282259311999,0.0470782658581302,0.0456430341720206,0.0495405884371449,0.0453705622899172
15,0.0357860129918504,0.035707939513134,0.0370641234029401,0.0359480681455845,0.0337176986800676
20,0.0208764821076792,0.0216395832302148,0.0238477311986783,0.0204379792633107,0.0222626515152613
25,0.0176279469653678,0.0175811521201722,0.0208643273931492,0.0175758256328079,0.0175632136668145
30,0.0142849800835989,0.0146689839256921,0.0197757329021067,0.0150220721493286,0.0122968010523128
35,0.011293905217256,0.0112323070615664,0.0159439870912039,0.0104759707502516,0.0107728403755533
40,0.00918777341574219,0.00920678311589177,0.0151224369925639,0.00875830973550435,0.00902637456249087
45,0.00836419545686985,0.00847802988363471,0.0165754257914985,0.00811829606797462,0.00875003601130568
50,0.00787280387346618,0.00807959032275862,0.0161399412081113,0.008068920864187,0.0132785466340608


==> vortex_times_aligned.txt <==
% file: gentab 
% date: 23-Mar-2026 14:05:40 
rank,pcg,direct_decoupled,direct
5,2.021244,2.042821,5.717032
10,2.213649,1.871101,18.64183
15,2.305204,2.071948,45.140289
20,2.352136,2.210506,83.057478
25,2.579635,2.226053,137.981156
30,2.702002,2.332274,209.484701
35,2.828414,2.450209,304.704436
40,3.026922,2.568768,420.790337
45,3.254322,2.507653,555.113095
50,3.809588,3.207464,739.695114


==> vortex_times_unaligned.txt <==
% file: gentab 
% date: 16-Jul-2026 15:47:13 
rank,pcg,direct_nonsym,cg,pcg_v1,pcg_v2
5,1.248502,91.867167,8.514462,4.111949,15.113425
10,2.470705,300.44583,16.388085,10.972384,24.432306
15,3.766635,631.052602,25.178204,17.980046,32.895913
20,5.248668,1088.06397,32.520707,23.394141,39.464244
25,6.733302,1702.470494,40.071973,33.539727,47.439202
30,8.256407,2452.515002,46.724321,41.957717,54.140817
35,9.885011,3419.895214,55.019041,51.100112,63.08104
40,11.441976,4439.423419,62.603477,60.273288,72.727845
45,13.453162,5663.048893,70.196924,69.008014,83.358497
50,14.521675,7159.327477,79.218231,76.836955,92.396787

